First successful satellite laser ranging with a fibre-based transmitter

Satellite Laser Ranging (SLR) is an established technology used for geodesy, fundamental science and precise orbit determination. This paper reports on the first successful SLR measurement from the German Aerospace Center research observatory in Stuttgart. While many SLR stations are in operation, the experiment described here is unique in several ways: The modular system has been assembled completely from commercial off-the-shelf components, which increases flexibility and significantly reduces hardware costs. To our knowledge it has been the first time that an SLR measurement has been conducted using an optical fibre rather than a coud\'e path to direct the light from the laser source onto the telescope. The transmitter operates at an output power of about 75 mW and a repetition rate of 3 kHz, and at a wavelength of 1064 nm. Due to its rather small diameter of only 80 {\mu}{\mu}m, the receiver detector features a low noise rate of less than 2 kHz and can be operated without gating in many cases. With this set-up, clear return signals have been received from several orbital objects equipped with retroreflectors. In its current configuration, the system does not yet achieve the same performance as other SLR systems in terms of precision, maximum distance and the capability of daylight ranging; however, plans to overcome these limitations are outlined.

==> comments.txt <==
Technical comments from editor (Pascal Willis)

You may want to mention the GGOS initiative in the introduction and the fact that SLR stations are usually co-located with other space techniques.
--- Mentioned and referenced in first paragraph now

The list of reference contains a large quantity of "grey literature". Peer-reviewed articles published in international journals and proceedings should be preferred for citation purposes. I suggest that you do a bibliographic investigation, verifying in particular if some of the current references could not be replaced by a proper reference (see above for definition) from the same authors. ISI Web of Science, Scopus or GoogleScholar should help. In particular, several papers related to the SLR techniques were recently published in Advances in Space Research.
--- We have checked this, added a few and refined the bibliographical information for some more of the papers. Except one (description of white rabbit technology) all should now be proceedings (mainly from ILRS Workshops) or journals.

Use "et al." after 3rd author but always provide first 3 authors.
--- I changed the bibtex file according to your request to produce the desired result. Maybe a suggestion to the publisher: It would be easier and more elegant to change the elsarticle class to use biblatex with maxnames = 3.

---------------------

Reviewer #1: 

The paper is interesting and well written. I found a few minor issues:

1) paragraph 1, 3rd row, the sentence "By measuring the position of dedicated satellites v" is misleading. SLR does not measure the position, but the instantaneous distance of a target. 
--- corrected

2)In general, this system appears, at this stage, not capable of performing in daylight. I would ask the authors to clearly state state this in the text.
--- While the impossibility of daylight tracking is indeed a severe drawback, it is not a principle limitation of our design, i.e. it is not related to the fibre-based approach. I appended a sentence to the abstract stating the current limitations, furthermore a paragraph at the end of section 4 describing the current limitation and its obvious solution (using a more accurate mount). Already before, the issue was mentioned in section 2.1 (Tracking). 

---------------------

Reviewer #2: 

(also see attachment)

This is a very well-written article on research to develop a satellite laser ranging capability using COTS components, primarily featuring a novel fibre-optic laser feed. The ideas are set out clearly, and the reader gains a full picture of the work. The limitations of the current system regarding its capability are set out, and the authors include ideas for future development to address these issues. In particular, the long laser pulse length means that the achievable single-shot ranging precision is far from that required for modern satellite geodesy. However, the authors recognise this and point to future upgrades. Of course, other less-stringent applications of SLR, such as ranging to now non-operational satellites such as Envisat, could already be addressed by this versatile system. Perhaps a note to this effect could be added, including a reference to say recent attitude work on Envisat from SLR. 

The authors are to be congratulated for developing this novel system and encouraged to continue their efforts.

I've annotated the manuscript with just a few minor corrections, mostly around use of 'accuracy' when 'precision' is meant.
--- This was also brought up by another reviewer and has been changed now. The one other suggestion has also been included.

---------------------

Reviewer #3: 

General comments

The paper is well written, and describes well the main parts of the work.
It contains several new ideas and implementations, and certainly is worth publishing.

However, there are some points which are sometimes wrong, sometimes at least doubtful, and therefore should be reconsidered. While the work described is a good proof of concept, I have several doubts about the conclusions and outlook: This concerns mainly the goal of approaching current ILRS standards (for precision, ranging to MEO/HEO targets, day/night capability). 

The application of fibres to transfer laser pulse energy from air conditioned rooms up to an open air environment requires operation very close to fibre damage limits, and not only might be a maintenance-intensive operation, but also most likely prohibits up-scaling laser pulse energy (and/or shorter pulse duration) for increased range of operation.

The idea of optical tracking is nice, has been successfully implemented, and I agree with the conclusion that this allows use of less expensive / less accurate tracking telescopes. However, it should be more clearly pointed out that this implies severe restrictions in tracking times for terminator periods only (target in sunlight, darkness at the station); this allows SLR only during a fraction of a day (about 4 hours or so), while most ILRS stations - which are used several times as references - can operate for 24 hours (day and night) for these targets.

--- While the impossibility of daylight tracking is definitely a severe drawback, it is not a principle limitation of our design, i.e. it is not related to the fibre-based approach. I appended a sentence to the abstract stating the current limitations, furthermore a paragraph at the end of section 4 describing the current limitation and its obvious solution (using a more accurate mount). Already before, the issue was mentioned in section 2.1 (Tracking). 


Details:

Page 1:

27	… can be operated without gating ….
This is only possible during night time; this is a severe restriction, and should be mentioned
---  The detector can of course also be operated in gated mode, and our triggering system contains a working range gate generator, so this is not really a restriction. The reason why we cannot do daytime ranging is the poor blind pointing accuracy of our mount. To make this more clear, I added a sentence to the abstract and a paragraph to section 4, stressing the limitations.


47	… orbit determination …can be used for collision avoidance….
Orbit determination alone does not help very much; needs re-wording …
--- added note about evasive manoeuvres 

50	…re-entry predictions …. supported by SLR …
This is often used as argument for SLR, however, it has not yet been proved for cooperative targets; and it is even much more difficult for non-cooperative targets; SLR needs more accurate predictions as those available on the days / weeks before re-entry
--- True, it needs to be proved and we are currently trying to set up a campaign to track Spinsat for as long as possible during its oncoming re-entry. For our station, this may be actually a bit easier than for others, since we are always working with poor (=TLE) predictions most of the time. Of course it depends on how bad the predictions really get. 

Page 2:

6	…non-gated mode…
Again: This is valid only for night time SLR
--- added note about night-time only

46	… exposed to environment…orientation…
Basically true, but this seems to be no problem: Actual laser systems (with similar parameters as the one used here) obviously work without any problems in such conditions (wide temp range, not influenced by orientation etc.)
--- It is true that lasers mounted onto an astronomical telescope do not necessarily show any problems. It has been demonstrated for example in "SP-DART: Single-Photon Detection, Alignment and Reference Tool, G. Kirchner 2015" that the laser works well. But not all lasers are built that robust. And not all mounts (e.g. ours) can carry the additional load.

Page 3:

26	…even with less accurate TLE data …
The method described is limited to night time only, with the object still in sunshine (terminator period). This is a severe restriction, both in available tracking time, and available satellite passes.
It would be good to explain this in the abstract, and/or at begin of the paper.
--- Is pointed out more clearly now, also in the abstract, see above. 
 
37	…within 30 s ….
A remark only: Seems to be rather long, since CCD reading and mount updating hardly needs more than a few seconds. However, this is not an important issue for the goal of this paper.
--- True. The main reason is that the user still needs to click a few times in the control software to get there. This is currently being streamlined and we expect the acquisition time to decrease. Another reason is the use of rather weak PID parameters. We are currently moving to more aggressive settings there.

45	…to see objects…
A more common / more general definition would be to give the optical magnitude, which can be seen: 
--- yes, I added "mag 12 to 13"

Page 4:

18 ff	…beam splitter…
	This setup seems to be inconsistent: The energy / pulse transmitted through the fibre is 
limited by the fibre damage threshold; but you spend 10% of this limited / successfully transmitted energy just to measure the energy? 
Why not doing it BEFORE coupling the energy into the fibre? 
It points obviously a little bit into the main problem: Transmitting the required energy through the fibre is just on the edge of what is possible (in terms of power density), and thus requires constant check / recording
--- In fact, the energy is measured before *and* after the fibre in order to check the fibre transmission. This is necessary to achieve and monitor the coupling of light into the fibre. Rephrased the paragraph to make this a little clearer.

Page 6:

35	… more than 100 kHz….
While this may be technically feasible, there are some doubts about the advantages:
- Laser: Usually, at constant power it means a reduction of energy/pulse
- This corresponds to reduced return signal strength
	- Receiver / SPAD: Dark noise usually increases significantly with rep rates
	- Pulse collision avoidance (overlap avoidance) is not possible anymore
- Increasing dark noise and reduced return signal strength result in significantly   
decreased S/N ratio (difficult identification of real echoes); while the return rate (e.g.  
echoes per second) does not increase anymore.

--- For a given laser system, and in a transmitter design with no pulse energy limitation (e.g. coude path), I agree it is indeed better to use higher pulse energies rather than high rep rates. This is however not our line of thought here. Instead, we are faced with the intrinsic pulse energy limitation of the fibre approach. Given a maximum pulse energy, it will always be beneficial to increase the rep rate. The laser source must be chosen accordingly. 
--- Concerning the dark noise: We are aware of this happening in most detectors. We have done extensive testing with our one, and for some reason it does not exhibit this problem- the dark noise stays almost constant at all rep rates up to 100 kHz. Besides, we can often also work without gating at all- and in this case the dark noise is obviously independent of the rep rate.
--- Pulse collisions are an issue. There may be a few ways to deal with it, a simple (but not cheap) way to do it is to separate transmitter and receiver by a certain distance (on two separate mounts). We have other ideas, which are not so simple but maybe cheaper, but we will need to try them out and see if they work.
--- Currently, the discussion about very high rep rates, like 100 kHz, is a bit academic. We will try to implement such rep rate and address the issues as they come up. The experiment will show how much is to be gained really.


Page 7:

58	…distance accuracies…
Should be changed to … distance precision… (to avoid academic discussions…).
Appears on several location; in most cases, obviously 'precision' would be the correct term.
--- changed

Page 8:

1	..30 kHz..
A warning: The 1/SQRT(N) law for improving the NP precision is true, but it is limited by the intrinsic precision of your system; once you reach this, any increase in numbers of measurement will not improve precision anymore.
With ns lasers, and the electronic equipment as described, your SLR system will not be able to deliver the precision of actual high performance SLR stations (except possibly for HEO satellites with large retro panels, and therefore high satellite signature anyway - but this at present is far outside your present system).
--- I have rewritten the sentence to clarify this point.

45	Fine-tuning the laser beam pointing with the implemented beam steering unit is a nice way of doing it; however, many SLR stations are doing the same beam steering e.g. by moving the last Coudé mirror with piezo drives (or similar).

Planned improvements: Some doubts about that; just some comments again:
- Reduction of beam divergence? Isn't this a system design property?
	- Beam pointing accuracy: Definitely YES
 	- Increased pulse repetition rate: See above…. Severly limited….
	- Pulse energy: Limited with using fibres…
--- Divergence: The beam divergence can surely the reduced by using other (a little more expensive) fibres with smaller NA. Also, the transmitter optics are not yet ideal: We are using a standard amateur refractor telescope as transmitter, which induces quite a few spherical aberrations. We plan to address both issues soon.
--- Pulse rate: There may be ways to increase it, see above
--- Pulse energy: There are reports of fibres that may be able to transmit pulse energies as high as 5 mJ @ 7.5ns, which is about 10 times more than used in the current system (Dumitrache / Rath / Yalin; Materials 2014(7) 5700-5710). Still, the pulse energy is probably the parameter which can contribute the least to an increase of the system performance. This is exactly the reason why we are so interested in higher repetition rates.

